The PN.S Elliptical Galaxy Survey: the dark matter in NGC 4494

We present new Planetary Nebula Spectrograph observations of the ordinary elliptical galaxy NGC 4494, resulting in positions and velocities of 255 PNe out to 7 effective radii (25 kpc). We also present new wide-field surface photometry from MMT/Megacam, and long-slit stellar kinematics from VLT/FORS2. The spatial and kinematical distributions of the PNe agree with the field stars in the region of overlap. The mean rotation is relatively low, with a possible kinematic axis twist outside 1 Re. The velocity dispersion profile declines with radius, though not very steeply, down to ~70 km/s at the last data point. We have constructed spherical dynamical models of the system, including Jeans analyses with multi-component LCDM-motivated galaxies as well as logarithmic potentials. These models include special attention to orbital anisotropy, which we constrain using fourth-order velocity moments. Given several different sets of modelling methods and assumptions, we find consistent results for the mass profile within the radial range constrained by the data. Some dark matter (DM) is required by the data; our best-fit solution has a radially anisotropic stellar halo, a plausible stellar mass-to-light ratio, and a DM halo with an unexpectedly low central density. We find that this result does not substantially change with a flattened axisymmetric model. Taken together with other results for galaxy halo masses, we find suggestions for a puzzling pattern wherein most intermediate-luminosity galaxies have very low concentration halos, while some high-mass ellipticals have very high concentrations. We discuss some possible implications of these results for DM and galaxy formation.

==> submiss.txt <==
\\
Title: The PN.S Elliptical Galaxy Survey: the dark matter in NGC~4494

Authors: N.R. Napolitano, A.J. Romanowsky, L. Coccato, M. Capaccioli, N.G. Douglas, E. Noordermeer, O. Gerhard, M. Arnaboldi, F. De Lorenzi, K. Kuijken, M.R. Merrifield, E. O'Sullivan, A. Cortesi, P. Das, K.C. Freeman

Comments: 19 pages, 17 figures. MNRAS, accepted
\\
We present new Planetary Nebula Spectrograph observations of the ordinary elliptical galaxy NGC~4494, resulting in positions and velocities of 255 PNe out to 7 effective radii (25 kpc).
We also present new wide-field surface photometry from MMT/Megacam, and long-slit stellar kinematics from VLT/FORS2.
The spatial and kinematical distributions of the PNe agree with the field stars in the region of overlap.
The mean rotation is relatively low, with a possible kinematic axis twist outside 1 Re. The velocity dispersion profile declines with radius, though not very steeply, down to ~70 km/s at the last data point.

We have constructed spherical dynamical models of the system, including Jeans analyses with multi-component LCDM-motivated galaxies as well as logarithmic potentials. These models include special attention to orbital anisotropy, which  we constrain using fourth-order velocity moments. Given several different sets of modelling methods and assumptions, we find consistent results for the mass profile within the radial range constrained by the data.
Some dark matter (DM) is required by the data; our best-fit solution has a radially anisotropic stellar halo, a plausible stellar mass-to-light ratio, and a DM halo with an unexpectedly low central density. We find that this result does not substantially change  with a flattened  axisymmetric model.

Taken together with other results for galaxy halo masses, we find suggestions for a puzzling pattern wherein most intermediate-luminosity galaxies have very low concentration halos, while some high-mass ellipticals have very high concentrations. We discuss some possible implications of these results for DM and galaxy formation.
\\

